Modeling of microwave-assisted switching in micron-sized magnetic ellipsoids

The microwave assisted magnetisation reversal is modelled in a permalloy micron-sized magnetic ellipsoid. Our simulations confirm that this process requires less field than magnetisation reversal under a static field. This is due to a different reversal mode which in case of the microwave-assisted process is always a ripple structure. During the magnetisation reversal two stages: nucleation and relaxation are distinguished. The nucleation process is governed by spinwave instabilities. The relaxation process is related to the domain expansion through domain wall propagation determined by the precessional motion of magnetic moments in the center of the domain walls. As a consequence, the switching time is a complex oscillating function of the microwave frequency.

==> 00README.XXX.txt <==
Ellipse0106.dvi keepcomments
